A Two-zone Accretion Disk in the Changing-look Active Galactic Nucleus 1ES 1927+654: Physical Implications for Tidal Disruption Events and Super-Eddington Accretion

The properties of slim accretion disks, while crucial for our understanding of black hole growth, have yet to be studied extensively observationally. We analyze the multi-epoch broad-band spectral energy distribution of the changing-look active galactic nucleus 1ES 1927+654 to derive the properties of its complex, time-dependent accretion flow. The accretion rate decays as $\dot{M} \propto t^{-1.53}$, consistent with the tidal disruption of a $1.1\, M_\odot$ star. Three components contribute to the spectral energy distribution: a central overheated zone resembling a slim disk, an outer truncated thin disk, and a hot corona. Photon trapping in the slim disk triggered by the high initial $\dot{M}$ was characterized by a low radiation efficiency ($3\%$), which later more than doubled ($8\%$) after $\dot{M}$ dropped sufficiently low for the disk to transition to a geometrically thin state. The blackbody temperature profile $T \propto R^{-0.60}$ for the inner overheated zone matches the theoretical expectations of a slim disk, while the effective temperature profile of $T \propto R^{-0.69}$ for the outer zone is consistent with the predictions of a thin disk. Both profiles flatten toward the inner boundary of the disk as a result of Compton cooling in the corona. Our work presents compelling observational evidence for the existence of slim accretion disks and elucidates the key parameters governing their behavior, paving the way for further exploration in this area.

==> reply.txt <==
Dear Dr. Timmes,

Thank you for forwarding us the report of our manuscript entitled "A Two-zone Accretion Disk in the Changing-look Active Galactic Nucleus 1ES 1927+654: Physical Implications for Tidal Disruption Events and Super-Eddington Accretion" (AAS52297). We thank the referee for sharing the broad knowledge in this field, and for offering helpful suggestions. Please see below for our detailed reply. All changes made to the manuscript are highlighted in red color.

We hope that the revised manuscript is now acceptable for publication.

Sincerely,

Ruancun Li, Luis C. Ho, Claudio Ricci, and Benny Trakhtenbrot

------------------------------------------------
Reply to referee's report
------------------------------------------------

Reviewer's Comments:

Referee: This is an interesting paper. The authors analyzed the multi-epoch broad-band spectral energy distribution of the changing-look active galactic nucleus 1ES 1927+654 and examined its time-dependent spectral properties, finding that the flow consists of a central overheated zone resembling a slim disk, an outer truncated thin disk, and a hot corona. They carefully compared their results based on the observations with the current disk theory and claimed that they obtained compelling observational evidence for the existence of slim accretion disks.  Such direct and detailed comparative studies of the observations and theory is very much important to elucidate our understanding of the super-Eddington accretion flow in AGN, but not so many attempts have been done so far. In this sense, the present study is highly desirable.  This is a good aspect, but before I would recommend its publication in Astrophysical Journal, I would like the authors to consider several issues. I will write down below my concerns. (Some of them may be my misunderstanding. If so, please correct me.)

In overall, it is not always clear to me which parts are purely based on the observational data and which parts depend on the theory. There are many two-dimensional plots and the theoretical predictions are plotted in some of them (e.g., Fig. 3, 4, 8…). I would like to ask if the observational points plotted there are purely observational (in the meaning that they are based on two independent observational quantities) or, alternatively, they are plotted with a help of the theory (described in sec. 2.1). If the former is the case, the authors had better clearly write what are two independent observational quantities (I would apologize if I missed such statements). If the latter is the case, the authors need to explain which part of the results are purely observational (i.e., theory independent). Also, the authors may need to tone down the conclusions, since some results are based on the specific theory.

Reply: We thank the referee for raising this important point, which may be difficult to discern from our original manuscript. The two-dimensional plots (e.g., Fig. 3, 4) are based purely on observation-based quantities, which are derived using the equations in Section 2.1 and two independent quantities, R_tr and T_eff, obtained from the SED fitting results in our previous paper (Li et al. 2024). In the updated draft, we added Table 1 that lists the symbols used in this work, classifying them into observed quantities (from SED analysis), derived quantities (calculated based on observed quantities and equations presented in this work), and other quantities (measured in previous work or other parameters). Even though the derived quantities are based on the disk theory described in Section 2.1, the results presented in this paper should be theory-independent. For example, for each epoch, both R_tr and T_eff are independent of each other. Considering a fixed radius and assuming steady state, there must be a one-to-one correlation between T_eff and \dot{M}. Within the context of any disk theory, one can derive \dot{M} based on observed quantities. However, R_tr and T_eff between different epochs are independent, meaning that the evolution between points matters. In short, we adopt alpha-disk theory to help us derive physical quantities, and we found that the evolution of the results matches the theoretical expectation in a time-sequential way. If the theory is incorrect, one would expect random scatter points in all the 2-D plots.


Referee: One way to check to what extent the plots depend on the theory is to see what changes are made by changing the viscosity prescription (from T_R,phi = -alpha Pi, line 298) to T_R,phi = -alpha (Pi_gas) or = -alpha (Pi x Pi_gas)^{1/2}, where Pi_gas is an integral of gas pressure only, i.e., the first term on the R.H.S. of equation (6). I am asking this, since it is not always clear which prescription is correct (see, e.g., Kato et al. 2008).

Reply: It is true that if we try another viscosity prescription (e.g., T_{R, \phi} = -\alpha (\Pi_gas)), the solution for \Sigma and T_c would change. As mentioned above, the work in Section 2 uses observed quantities to see whether the evolution of the derived quantities matches the expectation of standard alpha-disk theory, where T_{R, \phi} is proportional to total pressure. We can also test it with other prescriptions, but T_{R, \phi} = -\alpha (\Pi_gas) would not be a good choice. 3D-GRRMHD simulations of accretion disks, especially in the super-Eddington case (e.g., Jiang, Stone & Davis 2019), find that the pressure is dominated by radiation (10^4-10^6 times larger than gas pressure), which dominates the Reynolds stress. Therefore, it is unwise to use the prescription T_{R, \phi} = -\alpha (\Pi_gas) when \Pi_gas is negligible.


Referee: Further, the authors need to check how results depend on the assumed alpha value (alpha is fixed to be 0.1 in the manuscript). Certainly, surface density and radial velocity should change (very crudely, Sigma propto 1/alpha, v_r propto alpha).  Probably, the correlation between the mass accretion rate and the truncation radius is theory independent, but such quantities as Sigma (surface density), T_c (temperature at the disk central plane), optical depths, and so on, may be theory-dependent (i.e., their values will change, if different alpha values are adopted).

Reply: We thank the referee for this excellent comment. The referee is absolutely correct that the choice of alpha affects the exact values of \Sigma and T_c derived. However, the qualitative trend is not affected. To address this, we discuss in Appendix A the effects of adopting different values of alpha.


Referee: In relation to this, I wonder if the expression of “phase transition” in sec. 2.4 is appropriate.  Of course, the existence of distinct branches is clear in Fig. 4, but this totally depends on the viscosity prescription. If we would adopt T_R,phi = -alpha Pi_gas, there would be no “S shape” in the equilibrium curve. I understand that the accretion rate varies from the observational data, but the distinctive behavior (e.g., in surface density) may totally depend on the adopted theory.

To summarize, I would like to ask the authors to re-consider the structure and content of the paper so as to focus on the issues which are less dependent on the theory (or the results that do not depend on specific values of the viscosity parameter, alpha). This would help readers to appreciate most important part(s) of conclusions of the present study.

Reply: First of all, \dot{M} is insensitive to the alpha value used (see Appendix A). Meanwhile, given the bolometric SED, even considering different disk theories and simulations (e.g., open points in Figure 3), the \dot{M} we derived is consistent with other models. Therefore, even if we used another theory in Section 2.1, most of the results presented in this work do not change at all (some of them are purely observed: Figs. 7, 8, 9, 10). Allowing different alpha values will change the exact values of \Sigma , T_c; however, qualitative results, like the phase transition curve (Figs. 4 and 12) or the \Sigma - \tau relation (Fig. 13), are not affected at all. We hope that adding the current Table 1 and Appendix A will help readers understand the conclusions better.
   

Referee: Table 1: This table lists the physical quantities at R_tr (truncation radius). Although the value of R_tr is time-variable, it is not explicitly written there (the values of R_tr will be shown later in Figure 7). I think it important to write the values of R_tr in Table 1.

Reply: We follow the referee's suggestion and added the values of R_tr to the table (now Table 2).


Referee: From the theoretical point of view, the ratio of $H/R$ (instead of $H$ itself) is more important. I wonder if the moderately thin-disk approximation (H < R) really holds in these data in Table 1. For M_BH = 1.4 10^6 M_sun, we have R_g = GM_BH/c^2 = 2.1 10^11 cm.  Since R_tr < 20 R_g (Fig. 7), we obtain R_tr < 4.2 10^12 cm, whereas some of H (R_tr) in Table 1 exceeds this upper limit of R_tr.

If the thin disk approximation does not hold, there are several important consequences. The hydrostatic balance [equation (8)] does not hold, since the approximation of GM/(R^2+H^2) \sim GM/R^2 for H<<R is used to derive this equation. In case that H largely exceeds R, furthermore, most of equations in sec. 2.1 cannot be used, since they are derived under the vertically one-zone approximations. Finally, cartoons in Fig.1 and 14 should be modified, since H > R at R_tr.

Reply: We thank the referee for these insightful remarks. Indeed, the disk is not thin at R_tr. Instead, the median H/R is about 1.9 during our observations. This is why we formulate the equation set in Section 2.1 in the context of the slim disk model instead of the original thin disk model from Shakura & Sunyaev (1973). Our approach is similar to that of Abramowicz et al. (1988), which uses vertical integration to derive the radial equation set; therefore, vertical integration factors are included compared to thin disk theory (e.g., I_3 and I_4 in equation 6). For Equation (8), we have already considered the numerical factor of 9 from vertical integration when H \sim r, see, e.g., Equation 4.12 in Sadowski (2011). As for the cartoons, H is not always larger than R_tr; e.g., No.0, H/R_tr \approx 0.4. In case the cartoon becomes too crowded (fat), we prefer to plot it with a small H/R, but we mention that the inner disk is really slim. 


Referee: A related issue is the shape of the flow; there is a puffed-up shape in these cartoons, but as long as the specific angular momentum of the accreting matter is relatively large (this is the case if the semi-major axis of the most-bound orbit is a_mb \sim 2000 R_tr), puffed-up structure disappears (see Fig.1 of Kitaki et al. 2021, PASJ, 73, 450-).

Reply: The picture used in Figure 1 is for a phenomenological model, totally based on the SED. The reason we plot a puffed-up structure in the inner part is due to Figure 7, where observationally we found that R_ph is larger than R_tr. Moreover, what is plotted in Figure 1 are the photospheres of different components. Observations suggest that the inner part is puffed up, potentially due to outflow. Indeed, the density map in Kitaki et al. (2021) does not exhibit a puffed-up structure; however, the density map is not what we want to express here.


Referee: I wish to also note that the transition from the slim disk to the standard disk is not abrupt but gradual, unlike the case of ADAF-standard disk transition. (In the latter, physical quantities are not continuous; optical depth, for example, is much less than unity in ADAF, while it is >> 1 in the standard disk.) There are lengthy statements related to ADAF the manuscript (e.g., ll.542-572), but I think it better to shorten them, since the nature of the transitions is distinct so that direct comparisons may lead to misunderstanding.

Reply: We thank the referee for noting this. Physically, they are indeed different. We have now shortened the discussion on the ADAF.


Referee: In addition, the following are minor comments:

List of symbols (?): There are many symbols in this manuscript: e.g., T, T_c, T_bb, T_eff etc for temperatures, many for R, etc. If there is a list of symbols, it will be useful for readers.

Reply: We added the current Table 1 to clarify the symbols.


Referee: Fig. 1: I am not sure in the cartoon which part is component “over-heated disk” (2) and which part is “corona” (3). I guess, the green part corresponds to (2) (over-heated disk) and light blue region corresponds to (3) (corona), which are opposite.

By the way I am confused with the statement “the inner overheated zone matches the theoretical expectations of a slim disk” (abstract) or “the inner truncation is connected to the overheated nature of a slim or radiation pressure-dominated disk” (ll. 573-574). By definition the overheated disk is meant by a disk emitting soft X-rays but the slim disk temperature is not so high to emit strong X-rays. Does this mean “heated surface” (or “warm corona”) above the slim disk. If so, I am confused with the statement “The observationally inferred temperature profile of the inner overheated disk at Rph >~ 6 Rg matches the slim disk solution between mdot = 1 to mdot = 10” (ll. 843-847).

Reply: Indeed, the green part corresponds to the overheated disk, and the light blue region (more circular background gas) corresponds to the corona. As elaborated in Section 3, we illustrate the overheated nature of the inner slim disk emitting blackbody radiation. Figure 8 shows that the blackbody temperature profile matches the mid-plane temperature profile of the theoretical slim accretion disk solution from Abramowicz et al. (1988), not the effective temperature of the slim disk. The mid-plane temperature of the slim disk is high enough to emit soft X-rays.
 

Referee: Figure 6: I am not sure how one can derive the conclusion “(Fig.6) demonstrates that the electron scattering effect is quite significant.” There are 6 curves, but which feature of which curve should we see to derive such a conclusion? I wish also to add that this result may depend on the adopted alpha value.

Reply: The dependence of Figure 6 on the alpha value, now shown in Appendix A, is quite an insignificant effect. Meanwhile, the electron scattering effect here is significant in that the surface brightness reduction due to electron scattering (i.e. \chi) has a small value of 10^{-3} - 10^{-4}, which means that the effect is significant. 


Referee: Equation (27): It is assumed that the effective temperature at R_tr is proportional to mdot^{1/4}, but this relationship holds only for the standard disk (thin disk), and not to the slim disk (in which temperature is independent of mdot). Since the effective temperature at R_tr (where slim-to-standard disk transition occurs) obeys the relationship of the slim disk, it should be mdot-independent (see, e.g., Kato et al. 2008, Fig. 10.7 in chap. 10).

Reply: In Kato et al. (2008), Fig. 10.7 shows that at a fixed radius T_eff is \dot{m}-independent only when \dot{m} > 100, which is not the case here, where \dot{m} < 10 . (The separation between the \dot{m} = 1 and \dot{m} = 10 lines in Fig. 10.7 actually suggests an \dot{m}^{1/4} dependence.) In some self-similar solutions of optically thick slim disks (e.g., Wang & Zhou 1999), T_eff follows \dot{m}^{1/4}s. Here, we just want to give a uniform normalization.


Referee: Section 5.2: Discussion in this subsection seems to largely depend on the assumption of “the boundary of the corona should be located at the radius that has a certain specific value of disk surface density.” (ll. 1093-1095), but I am afraid if this assumption is widely accepted, since is no standard disk corona model is available at the present. It is widely thought that corona formation is due to the evaporation of gas at the disk surface. If so, we need to carefully solve the equation of the disk gas evaporation. In addition, the results may strongly depend on the assumed alpha value. If this part of discussion is not vital to derive the main conclusions of the present paper, it may be omitted.

Reply: This part of the results actually serves as a complement to our companion paper (Paper 2), where we found a correlation between the UV to X-ray spectral slope (\alpha_OX), disk surface density (\Sigma), and corona optical depth (\tau). We think that the results match the theoretical corona found in simulations (Jiang et al. 2019), which suggests that the corona should be located at the radius that has a certain specific value of disk surface density. Therefore, we prefer to keep this part in our discussion.

